Constraints on Large-Scale Magnetic Fields in the Intergalactic Medium Using Cross-Correlation Methods

Large-scale coherent magnetic fields in the intergalactic medium are presumed to play a key role in the formation and evolution of the cosmic web, and in large scale feedback mechanisms. However, they are theorized to be extremely weak, in the nano-Gauss regime. To search for a statistical signature of these weak magnetic fields we perform a cross-correlation between the Faraday rotation measures of 1742 radio galaxies at $z > 0.5$ and large-scale structure at $0.1 < z< 0.5$, as traced by 18 million optical and infrared foreground galaxies. No significant correlation signal was detected within the uncertainty limits. We are able to determine model-dependent $3 \sigma$ upper limits on the parallel component of the mean magnetic field strength of filaments in the intergalactic medium of $\sim 30 \ \mathrm{nG}$ for coherence scales between $1$ and $2.5 \ \mathrm{Mpc}$, corresponding to a mean upper bound RM enhancement of $\sim 3.8 \ \mathrm{rad/m^{2}}$ due to filaments along all probed sight-lines. These upper bounds are consistent with upper bounds found previously using other techniques. Our method can be used to further constrain intergalactic magnetic fields with upcoming future radio polarization surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
